A Streamline-guided De-Homogenization Approach for Structural Design

We present a novel de-homogenization approach for efficient design of high-resolution load-bearing structures. The proposed approach builds upon a streamline-based parametrization of the design domain, using a set of space-filling and evenly-spaced streamlines in the two mutually orthogonal direction fields that are obtained from homogenization-based topology optimization. Streamlines in these fields are converted into a graph, which is then used to construct a quad-dominant mesh whose edges follow the direction fields. In addition, the edge width is adjusted according to the density and anisotropy of the optimized orthotropic cells. In a number of numerical examples, we demonstrate the mechanical performance and regular appearance of the resulting structural designs, and compare them with those from classic and contemporary approaches.

==> FAQ.txt <==
***********************************************************************
Question 1:
Could  you please send the information regarding importing 
encapsulated postscript (*.eps) files (figures)  
into your *.tex and *.sty (asme.tex or asme.sty) provided. 
What should be the command I should add to the file and in which file, 
in *.sty or *.tex. Usually I add \input epsf in my *.tex file. 
Please let me know this way of importing the figure is acceptable.

Answer:
You may use the 'epsfig' package to incorporate an encapsulated postscript
figure into your document.  To include the package in LaTeX2e, use
"\usepackage{epsfig}" in the preamble of your document.  Use
"\epsfig{file=file.eps}" to incorporate the eps file in the figure environment.  
You may use width and/or height arguments to change the size
of the original figure, e.g. "\epsfig{file=file.eps,width=3in}."

If you are using LaTeX 2.09, use "\input{psfig}" in the preamble and use
"\psfig{figure=file.eps}" to include the eps file.  The height and width
arguments are the same.

Note: the argument for \epsfig{} and \psfig{} starts with 
"file=" and "figure=", respectively.

***********************************************************************
Question 2:
I am current preparing a paper to be submitted in an ASME conference.
There is a problem we are not able to solve. The problem is the
display of lower case Greek bold face font. 
Normally, the command 
\mbox{\boldmath${  ....  }$\unboldmath}
will do it. However, using the ASME template, this command seem not
function. I wonder if you had come across this problem before and
would share you experience with us.

Answer:
In LaTeX2e, use the \mathbf{} command
to make a bold math character.  
If that doesn't work, you will have to use an ams-LaTeX package.  

***********************************************************************
Question 3: 
How can I get bold italics?

Answer:
try \newcommand{\bAC}{\mbox{$\mathbf{AC}$}}
You could also try \textbf{\emph AC}

***********************************************************************
Question 4: 

I've been using your LaTeX2e asme2e.cls package to prepare a paper
for an upcoming conference, but have been having some trouble with the
fonts.  I was wondering if I might be able to ask you for a bit of
advice.

It seems as if none of the headings, titles, etc, are showing
up bold as they are supposed to.  When I run LaTeX, I get the
following...

{co.eng.caltech.edu:7} latex paper.tex
This is TeX, Version 3.1415 (C version 6.1)
(paper.tex
LaTeX2e <1994/12/01> patch level 1
(asme2e.cls
Document Class: asme2e 1997/04/10 v1.0 Standard LaTeX document class
(/ccovol/tex3/tex/latex/base/ifthen.sty)
(/ccovol/tex3/tex/latex/packages/psnfss/times.sty)
(/ccovol/tex3/tex/latex/packages/psnfss/mathptm.sty)
(/ccovol/tex3/tex/latex/packages/psnfss/pifont.sty
No file Upzd.fd.

LaTeX Font Warning: Font shape `U/pzd/m/n ' undefined
(Font)              using `U/cmr/m/n' instead on input line 57.

No file Upsy.fd.

LaTeX Font Warning: Font shape `U/psy/m/n ' undefined
(Font)              using `U/cmr/m/n' instead on input line 58.




...and so on.

I noticed in the README2 file that there were some issues pertaining
to fonts.  Apparently I need to make sure that a new font package
(PSNFSS) is installed.  Does LaTeX's call to 

(/ccovol/tex3/tex/latex/packages/psnfss/times.sty)

imply that the sysadmins here have already done this?  In any case, I
tried to find the font packages at

http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/

but that address appears to have expired.  

If it is just a matter of installing these fonts, do you know of a new
address where I can get them?  And if it doesn't seem to be just a
problem of installing these fonts, do you have any ideas as to what
might be wrong?


Answer:
The problem is the  "pifont.sty" package uses the "Upzd.fd" and the "Upsy.fd"
font description files, which are missing in your installation of psnfss.  A
quick fix is to download the missing files from CTAN.  Point your browser to
http://www.ctan.org and click on the search link to search for the two files.
Download them to the same directory as your paper and rerun LaTeX2e.
You should ask your system administrators to install psnfss with the proper font
description files.



***********************************************************************
Question 5: 

How do you use .jgp and .png images as figures in LaTex when using PDF Texify?

Answer by Adam Pautsch at agpautsch@wisc.edu:
To include images, you must load the package "graphicx" in the preamble of 
the document. With the image file in the same folder as the .tex file, use 
the line "\includegraphics[keepaspectratio,width=3in]{filename.jgp}" to 
insert the image file. This may be included inside of a "figure" environment, 
which will allow for automatic captioning with the "\caption{}" command.

The images included in this manner will only appear when the "draft" option is
not used. When "draft" is used as an option, a box represnting an image with
the image's filename will appear in its place.

More information about handling images of different formats may be found at
     http://www.tex.ac.uk/cgi-bin/texfaq2html?label=dvipsgraphics
     http://www.tex.ac.uk/cgi-bin/texfaq2html?label=pdftexgraphics



==> README.txt <==
********************************************************************
   ASME Journal paper LaTeX Style for LaTeX verson 2e
********************************************************************

********************************************************************
Release history for LaTeX template of ASME Journal paper
   version 1.0, August 5, 2006. 
     Files asme2ej.cls and asme2ej.tex modified baesed on
     files asme2e.cls and asme2e.tex
Release history for LaTeX template of ASME Conference paper
   version 1.4, May 12, 2005. 
       (1) Modified asme2e.cls to support pdflatex  
       (2) Modified asme2e.cls to support multiple lines in conference name.
           asme2e.tex modified with a conference with multiple lines.
                          --- Matt Campbell mtycampbell@ucdavis.edu
   version 1.3, Januaray 9, 2005. 
       (1) Top margin of the layput changed in asme2e.cls.
       asme2e.cls1.2 is for ASME DETC template version 1.2.

       (2) Updated asmms4.bst to conform the ASME reference format.
       It fixes 2 items in the article format: 1) a extraneous space 
       after number or month was removed, and 2) an incorrect font style 
       that occurred for one particular combination of number 
       and month data was corrected. It also adjusts capitalization 
       in proceedings entries to correspond to the latest ASME reference 
       format. The current ASME reference format still does not 
       completely resolve all formatting issues. In particular, 
       the sample bibliography uses roman style for journal names  
       in an article citation, but the reference format doesn't 
       actually specify a style for the journal name. Since there's 
       some ambiguity here, I left the journal name italicized.
                          --- Geoffrey Shiflett shiflett@usc.edu          

   version 1.2, August 28, 2003. 
       updated asme2e.cls. The 1st page heading is
       location, date instead of the reverse.
   version 1.2, August 26, 2003. 
       updated ASME bibliography style file asmems4.bst.
       removed brackets surrounding month in article citations
   version 1.2, January 25, 2003. 
       support the modified ASME bibliography style
   version 1.1, February 16, 2001 
       support new ASME bibliography style
   No version num, May 7, 1994
       the initial distribution of the template

********************************************************************
Files included in this distribution:

FAQ            frequently asked questions.
README         this file
README2        information about  Postscript Type 1 fonts
               if you run into trouble with times.sty, mathptm.sty,
               and pifont.sty.
Makefile       a sample Makefile for creating asme2e.pdf and 
               abstract.pdf in Unix.
asme2ej.cls     LaTeX style class package for papers of the American
               Society of Mechanical Engineers. Questions related to
               asme2e.cls may be addressed to Ken Sprott 
               at kssprott@ucdavis.edu
asmems4.bst    ASME bibliography style file. Questions related to
               asmems4.bst may be addressed to Geoffrey Shiflett 
               at shiflett@usc.edu          
asme2ej.tex    Sample file which uses the asme2e.cls and documents 
               some specifications of ASME paper.
asme2ej.pdf    PDF file generated from asme2e.tex


********************************************************************
Note: (1) To get article asme2e in TeX dvi format, type
             latex asme2ej
             bibtex asme2ej
             latex asme2ej
             dvips -o asme2ej.ps asme2ej
      (2) To get asmee2.pdf file from TeX dvi file, use Adobe Acrobat or type
             ps2pdf asme2ej.ps asme2ej.pdf
      (2) The package array is included in the class file asme2e.cls. 
          See "The LaTeX Companion" book for a description of its use 
          in compiling tables.
      (3) The class file asme2e.cls will not produce unnumbered theorems 
          in the theorem environment.
      (4) To get unnumbered equations, use the package amslatex
          in your document.

********************************************************************
Contributors:
   Harry H. Cheng    hhcheng@ucdavis.edu     
           the original creator of the template.
   Kirk Van Katwyk   
           contributed to asme.sty and asme2e.cls
   Ken Sprott        kssprott@ucdavis.edu      
           contributed asme2e.cls and ASME bibliography 
   Geoffrey Shiflett shiflett@usc.edu          
           created ASME bibliography stype file asmems4.bst with details 
           explained in asme2e.tex.
   Matt Campbell mtycampbell@ucdavis.edu
           modified asme2e.cls to support pdflatex and conference name with
           multiple lines.



==> README2.txt <==
ASME DETC requires Type 1 fonts for the Postscript (PS) to
Portable Document Format (PDF) conversion.  The default LaTeX
computer modern fonts are Type 3 fonts, which are bit-mapped.
Bit-mapped fonts in PDF are grainy and hard to read.

Therefore, the asme2e class uses Postscript Type 1 fonts.
The times, mathptm, and pifont packages are part of LaTeX2e
New Font Selection Scheme for PostScript fonts (PSNFSS).

You can obtain PSFNSS and the Type 1 font descriptions and font
metrics from CTAN:

    http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/

If the PSFNSS distribution is too large, download just the

    http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/psfonts.ins
    http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/psfonts.dtx

files and run

    % tex psfonts.ins

to create the times, mathptm and pifont packages.

The associated fonts you can download for these packages are in

    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/times/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/helvetic/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/courier/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/zapfding/



==> Submission_StreamlineDeHomo_JMD_2022 (for arXiv)/FAQ.txt <==
***********************************************************************
Question 1:
Could  you please send the information regarding importing 
encapsulated postscript (*.eps) files (figures)  
into your *.tex and *.sty (asme.tex or asme.sty) provided. 
What should be the command I should add to the file and in which file, 
in *.sty or *.tex. Usually I add \input epsf in my *.tex file. 
Please let me know this way of importing the figure is acceptable.

Answer:
You may use the 'epsfig' package to incorporate an encapsulated postscript
figure into your document.  To include the package in LaTeX2e, use
"\usepackage{epsfig}" in the preamble of your document.  Use
"\epsfig{file=file.eps}" to incorporate the eps file in the figure environment.  
You may use width and/or height arguments to change the size
of the original figure, e.g. "\epsfig{file=file.eps,width=3in}."

If you are using LaTeX 2.09, use "\input{psfig}" in the preamble and use
"\psfig{figure=file.eps}" to include the eps file.  The height and width
arguments are the same.

Note: the argument for \epsfig{} and \psfig{} starts with 
"file=" and "figure=", respectively.

***********************************************************************
Question 2:
I am current preparing a paper to be submitted in an ASME conference.
There is a problem we are not able to solve. The problem is the
display of lower case Greek bold face font. 
Normally, the command 
\mbox{\boldmath${  ....  }$\unboldmath}
will do it. However, using the ASME template, this command seem not
function. I wonder if you had come across this problem before and
would share you experience with us.

Answer:
In LaTeX2e, use the \mathbf{} command
to make a bold math character.  
If that doesn't work, you will have to use an ams-LaTeX package.  

***********************************************************************
Question 3: 
How can I get bold italics?

Answer:
try \newcommand{\bAC}{\mbox{$\mathbf{AC}$}}
You could also try \textbf{\emph AC}

***********************************************************************
Question 4: 

I've been using your LaTeX2e asme2e.cls package to prepare a paper
for an upcoming conference, but have been having some trouble with the
fonts.  I was wondering if I might be able to ask you for a bit of
advice.

It seems as if none of the headings, titles, etc, are showing
up bold as they are supposed to.  When I run LaTeX, I get the
following...

{co.eng.caltech.edu:7} latex paper.tex
This is TeX, Version 3.1415 (C version 6.1)
(paper.tex
LaTeX2e <1994/12/01> patch level 1
(asme2e.cls
Document Class: asme2e 1997/04/10 v1.0 Standard LaTeX document class
(/ccovol/tex3/tex/latex/base/ifthen.sty)
(/ccovol/tex3/tex/latex/packages/psnfss/times.sty)
(/ccovol/tex3/tex/latex/packages/psnfss/mathptm.sty)
(/ccovol/tex3/tex/latex/packages/psnfss/pifont.sty
No file Upzd.fd.

LaTeX Font Warning: Font shape `U/pzd/m/n ' undefined
(Font)              using `U/cmr/m/n' instead on input line 57.

No file Upsy.fd.

LaTeX Font Warning: Font shape `U/psy/m/n ' undefined
(Font)              using `U/cmr/m/n' instead on input line 58.




...and so on.

I noticed in the README2 file that there were some issues pertaining
to fonts.  Apparently I need to make sure that a new font package
(PSNFSS) is installed.  Does LaTeX's call to 

(/ccovol/tex3/tex/latex/packages/psnfss/times.sty)

imply that the sysadmins here have already done this?  In any case, I
tried to find the font packages at

http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/

but that address appears to have expired.  

If it is just a matter of installing these fonts, do you know of a new
address where I can get them?  And if it doesn't seem to be just a
problem of installing these fonts, do you have any ideas as to what
might be wrong?


Answer:
The problem is the  "pifont.sty" package uses the "Upzd.fd" and the "Upsy.fd"
font description files, which are missing in your installation of psnfss.  A
quick fix is to download the missing files from CTAN.  Point your browser to
http://www.ctan.org and click on the search link to search for the two files.
Download them to the same directory as your paper and rerun LaTeX2e.
You should ask your system administrators to install psnfss with the proper font
description files.



***********************************************************************
Question 5: 

How do you use .jgp and .png images as figures in LaTex when using PDF Texify?

Answer by Adam Pautsch at agpautsch@wisc.edu:
To include images, you must load the package "graphicx" in the preamble of 
the document. With the image file in the same folder as the .tex file, use 
the line "\includegraphics[keepaspectratio,width=3in]{filename.jgp}" to 
insert the image file. This may be included inside of a "figure" environment, 
which will allow for automatic captioning with the "\caption{}" command.

The images included in this manner will only appear when the "draft" option is
not used. When "draft" is used as an option, a box represnting an image with
the image's filename will appear in its place.

More information about handling images of different formats may be found at
     http://www.tex.ac.uk/cgi-bin/texfaq2html?label=dvipsgraphics
     http://www.tex.ac.uk/cgi-bin/texfaq2html?label=pdftexgraphics



==> Submission_StreamlineDeHomo_JMD_2022 (for arXiv)/README.txt <==
********************************************************************
   ASME Journal paper LaTeX Style for LaTeX verson 2e
********************************************************************

********************************************************************
Release history for LaTeX template of ASME Journal paper
   version 1.0, August 5, 2006. 
     Files asme2ej.cls and asme2ej.tex modified baesed on
     files asme2e.cls and asme2e.tex
Release history for LaTeX template of ASME Conference paper
   version 1.4, May 12, 2005. 
       (1) Modified asme2e.cls to support pdflatex  
       (2) Modified asme2e.cls to support multiple lines in conference name.
           asme2e.tex modified with a conference with multiple lines.
                          --- Matt Campbell mtycampbell@ucdavis.edu
   version 1.3, Januaray 9, 2005. 
       (1) Top margin of the layput changed in asme2e.cls.
       asme2e.cls1.2 is for ASME DETC template version 1.2.

       (2) Updated asmms4.bst to conform the ASME reference format.
       It fixes 2 items in the article format: 1) a extraneous space 
       after number or month was removed, and 2) an incorrect font style 
       that occurred for one particular combination of number 
       and month data was corrected. It also adjusts capitalization 
       in proceedings entries to correspond to the latest ASME reference 
       format. The current ASME reference format still does not 
       completely resolve all formatting issues. In particular, 
       the sample bibliography uses roman style for journal names  
       in an article citation, but the reference format doesn't 
       actually specify a style for the journal name. Since there's 
       some ambiguity here, I left the journal name italicized.
                          --- Geoffrey Shiflett shiflett@usc.edu          

   version 1.2, August 28, 2003. 
       updated asme2e.cls. The 1st page heading is
       location, date instead of the reverse.
   version 1.2, August 26, 2003. 
       updated ASME bibliography style file asmems4.bst.
       removed brackets surrounding month in article citations
   version 1.2, January 25, 2003. 
       support the modified ASME bibliography style
   version 1.1, February 16, 2001 
       support new ASME bibliography style
   No version num, May 7, 1994
       the initial distribution of the template

********************************************************************
Files included in this distribution:

FAQ            frequently asked questions.
README         this file
README2        information about  Postscript Type 1 fonts
               if you run into trouble with times.sty, mathptm.sty,
               and pifont.sty.
Makefile       a sample Makefile for creating asme2e.pdf and 
               abstract.pdf in Unix.
asme2ej.cls     LaTeX style class package for papers of the American
               Society of Mechanical Engineers. Questions related to
               asme2e.cls may be addressed to Ken Sprott 
               at kssprott@ucdavis.edu
asmems4.bst    ASME bibliography style file. Questions related to
               asmems4.bst may be addressed to Geoffrey Shiflett 
               at shiflett@usc.edu          
asme2ej.tex    Sample file which uses the asme2e.cls and documents 
               some specifications of ASME paper.
asme2ej.pdf    PDF file generated from asme2e.tex


********************************************************************
Note: (1) To get article asme2e in TeX dvi format, type
             latex asme2ej
             bibtex asme2ej
             latex asme2ej
             dvips -o asme2ej.ps asme2ej
      (2) To get asmee2.pdf file from TeX dvi file, use Adobe Acrobat or type
             ps2pdf asme2ej.ps asme2ej.pdf
      (2) The package array is included in the class file asme2e.cls. 
          See "The LaTeX Companion" book for a description of its use 
          in compiling tables.
      (3) The class file asme2e.cls will not produce unnumbered theorems 
          in the theorem environment.
      (4) To get unnumbered equations, use the package amslatex
          in your document.

********************************************************************
Contributors:
   Harry H. Cheng    hhcheng@ucdavis.edu     
           the original creator of the template.
   Kirk Van Katwyk   
           contributed to asme.sty and asme2e.cls
   Ken Sprott        kssprott@ucdavis.edu      
           contributed asme2e.cls and ASME bibliography 
   Geoffrey Shiflett shiflett@usc.edu          
           created ASME bibliography stype file asmems4.bst with details 
           explained in asme2e.tex.
   Matt Campbell mtycampbell@ucdavis.edu
           modified asme2e.cls to support pdflatex and conference name with
           multiple lines.



==> Submission_StreamlineDeHomo_JMD_2022 (for arXiv)/README2.txt <==
ASME DETC requires Type 1 fonts for the Postscript (PS) to
Portable Document Format (PDF) conversion.  The default LaTeX
computer modern fonts are Type 3 fonts, which are bit-mapped.
Bit-mapped fonts in PDF are grainy and hard to read.

Therefore, the asme2e class uses Postscript Type 1 fonts.
The times, mathptm, and pifont packages are part of LaTeX2e
New Font Selection Scheme for PostScript fonts (PSNFSS).

You can obtain PSFNSS and the Type 1 font descriptions and font
metrics from CTAN:

    http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/

If the PSFNSS distribution is too large, download just the

    http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/psfonts.ins
    http://tug2.cs.umb.edu/ctan/tex-archive/macros/latex/packages/psnfss/psfonts.dtx

files and run

    % tex psfonts.ins

to create the times, mathptm and pifont packages.

The associated fonts you can download for these packages are in

    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/times/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/helvetic/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/courier/
    http://tug2.cs.umb.edu/ctan/tex-archive/fonts/psfonts/adobe/zapfding/


